Dynamical heating of newborn stars driven by accretion-induced orbital tightening

In previous works, we have shown that stars in the Orion and the Lagoon Nebula Clusters, and simulations of collapsing clouds, exhibit constant velocity dispersion as a function of mass, a result described by Lynden-Bell 50 years ago as an effect of a violent relaxation mechanism. In contrast, numerical simulations of turbulent clouds show that newborn massive stars experience stronger dynamical heating than low-mass stars. We analyzed turbulent numerical simulations and found that this effect arises from the fact that, in clouds that are globally turbulence-supported against collapse, massive stars are formed within more massive and denser clumps and in more crowded environments compared to low-mass stars. This allows them to accrete more mass and interact with other stars simultaneously. As they become more massive, their orbits tighten, increasing their velocity dispersion. In contrast, low-mass stars are formed in the periphery of such cores, more separated, and at lower densities. Thus, their velocity dispersion remains lower because they do not accrete as vigorously as massive stars and tend to be more isolated. We call this mechanism "accretion-induced orbital tightening." Our results and previous findings about violent relaxation provide a key observational diagnostic of how to distinguish the dynamic state of star-forming molecular clouds through the kinematics of their newborn stars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
